Ensuring Safety at Intelligent Intersections: Temporal Logic Meets Reachability Analysis

In this work, we propose an approach for ensuring the safety of vehicles passing through an intelligent intersection. There are many proposals for the design of intelligent intersections that introduce central decision-makers to intersections for enhancing the efficiency and safety of the vehicles. To guarantee the safety of such designs, we develop a safety framework for intersections based on temporal logic and reachability analysis. We start by specifying the required behavior for all the vehicles that need to pass through the intersection as linear temporal logic formula. Then, using temporal logic trees, we break down the linear temporal logic specification into a series of Hamilton-Jacobi reachability analyses in an automated fashion. By successfully constructing the temporal logic tree through reachability analysis, we verify the feasibility of the intersection specification. By taking this approach, we enable a safety framework that is able to automatically provide safety guarantees on new intersection behavior specifications. To evaluate our approach, we implement the framework on a simulated T-intersection, where we show that we can check and guarantee the safety of vehicles with potentially conflicting paths.

==> notes.txt <==
Greatly inspired by spp
initial solution, port spp to the temporal logic world
reason for temporal logic -> construct/reconstruct new problems from SPP
w/ temporal logic framework then we don't need to reengineer the reachability formulation

our experiment will then have a ltl spec, the next thing is to add a meaningful change to 
the specification and show that it is easy to update this (not reengineering the reachability formulation)

if we don't have more time than that we say that this method could introduce conflicting objectives (related 
to leaky corners) and solving that is future work


ros simulation, if time permits then we move to real car. reach sets are stored in the
intelligent intersections and either the intersection controls the car or a ref traj is 
sent to the car (using a path-following controllor).

TODO
1. deciding on ltl formula
2. do running text draft of methodology section
    - reader has glanced at prelims but doesn't really know that it exist
    - spell out everything (leave out basic math)


Figures:
2x3 figure panel cross both panels of interesting snapshots from the simulation 
time steps 25%, 50%, 75%
